Magnetization transfer explains most of the $T_1$ variability in the MRI literature

Purpose: To identify the predominant source of the $T_1$ variability described in the literature, which ranges from 0.6-1.1 s for brain white matter at 3 T. Methods: 25 $T_1$-mapping methods from the literature were simulated with a mono-exponential and various magnetization-transfer (MT) models, each followed by mono-exponential fitting. A single set of model parameters was assumed for the simulation of all methods, and these parameters were estimated by fitting the simulation-based to the corresponding literature $T_1$ values of white matter at 3 T. We acquired in vivo data with a quantitative magnetization transfer and three $T_1$-mapping techniques. The former was used to synthesize MR images that correspond to the three $T_1$-mapping methods. A mono-exponential model was fitted to the experimental and corresponding synthesized MR images. Results: Mono-exponential simulations suggest good inter-method reproducibility and fail to explain the highly variable $T_1$ estimates in the literature. In contrast, MT simulations suggest that a mono-exponential fit results in a variable $T_1$ and explain up to 62% of the literature's variability. In our own in vivo experiments, MT explains 70% of the observed variability. Conclusion: The results suggest that a mono-exponential model does not adequately describe longitudinal relaxation in biological tissue. Therefore, $T_1$ in biological tissue should be considered only a semi-quantitative metric that is inherently contingent upon the imaging methodology; and comparisons between different $T_1$-mapping methods and the use of simplistic spin systems - such as doped-water phantoms - for validation should be viewed with caution.

==> Figures/T1_scatter/T1.txt <==
meas sim_mono_exp sim_unconstr_Graham sim_unconstr_Sled sim_constr_gBloch sim_unconstr_gBloch seq_marker 
1.084 0.889 0.877 0.902 0.972 0.985 I 
0.850 0.889 0.890 0.907 0.909 0.884 I 
0.881 0.901 0.874 0.912 0.883 0.873 I 
0.943 0.889 0.911 0.909 0.944 0.909 I 
0.964 0.889 0.934 0.912 0.971 0.934 L 
0.735 0.889 0.937 0.912 0.973 0.938 I 
0.750 0.872 0.807 0.874 0.789 0.800 L 
1.070 0.888 0.994 1.037 0.914 0.993 v 
1.085 0.890 1.015 1.024 0.923 1.015 v 
1.044 0.898 0.902 0.894 0.948 0.894 v 
0.940 0.897 1.011 0.983 0.924 1.010 v 
0.955 0.889 0.980 0.960 0.914 0.978 v 
0.949 0.889 0.975 0.957 0.913 0.973 v 
0.959 0.889 0.977 0.959 0.913 0.976 v 
0.825 0.883 0.828 0.841 0.844 0.817 v 
0.775 0.885 0.793 0.776 0.805 0.778 v 
0.730 0.886 0.743 0.712 0.750 0.725 v 
0.680 0.888 0.689 0.663 0.689 0.667 v 
0.640 0.889 0.636 0.628 0.630 0.613 v 
0.810 0.865 0.864 0.879 0.873 0.860 M 
0.840 0.889 0.930 0.912 0.969 0.930 M 
0.900 0.889 0.928 0.912 0.968 0.928 I 
0.905 0.889 0.897 0.907 0.923 0.897 I 
0.861 0.889 0.871 0.900 0.903 0.869 I 
1.013 0.889 0.935 0.912 0.970 0.935 S 


==> Figures/T1_scatter/residuals.txt <==
1 -0.195 -0.112 -0.099 -0.207 
1 0.039 0.059 0.034 0.040 
1 0.020 0.002 -0.008 -0.007 
1 -0.054 0.001 -0.034 -0.032 
1 -0.075 0.007 -0.030 -0.030 
1 0.154 0.238 0.203 0.202 
1 0.122 0.039 0.050 0.057 
1 -0.182 -0.156 -0.077 -0.076 
1 -0.195 -0.163 -0.071 -0.071 
1 -0.146 -0.096 -0.150 -0.142 
1 -0.043 -0.016 0.070 0.071 
1 -0.066 -0.041 0.023 0.025 
1 -0.060 -0.036 0.024 0.026 
1 -0.070 -0.046 0.017 0.018 
1 0.058 0.019 -0.008 0.003 
1 0.110 0.030 0.003 0.018 
1 0.156 0.020 -0.005 0.013 
1 0.208 0.009 -0.013 0.009 
1 0.249 -0.010 -0.027 -0.004 
1 0.055 0.063 0.050 0.054 
1 0.049 0.129 0.090 0.090 
1 -0.011 0.068 0.028 0.028 
1 -0.016 0.018 -0.008 -0.008 
1 0.028 0.042 0.008 0.010 
1 -0.124 -0.043 -0.078 -0.078 


==> Figures/T1_scatter_invivo/T1_invivo.txt <==
meas sim seq_marker 
0.798 0.846 M 
0.777 0.778 I 
0.996 0.985 v 

